PsychAdapter: Adapting LLM Transformers to Reflect Traits, Personality and Mental Health

Artificial intelligence-based language generators are now a part of most people's lives. However, by default, they tend to generate "average" language without reflecting the ways in which people differ. Here, we propose a lightweight modification to the standard language model transformer architecture - "PsychAdapter" - that uses empirically derived trait-language patterns to generate natural language for specified personality, demographic, and mental health characteristics (with or without prompting). We applied PsychAdapters to modify OpenAI's GPT-2, Google's Gemma, and Meta's Llama 3 and found generated text to reflect the desired traits. For example, expert raters evaluated PsychAdapter's generated text output and found it matched intended trait levels with 87.3% average accuracy for Big Five personalities, and 96.7% for depression and life satisfaction. PsychAdapter is a novel method to introduce psychological behavior patterns into language models at the foundation level, independent of prompting, by influencing every transformer layer. This approach can create chatbots with specific personality profiles, clinical training tools that mirror language associated with psychological conditionals, and machine translations that match an authors reading or education level without taking up LLM context windows. PsychAdapter also allows for the exploration psychological constructs through natural language expression, extending the natural language processing toolkit to study human psychology.

==> draft_content.txt <==
{\color{blue}
\subsection*{Comparing to Prompt Engineering method with Large Language Model}

$\bullet$ Prompt engineering method is widely used [cite] with the arrival of GPT-3.5, ChatGPT.

$\bullet$ However, when comparing to PsychGenerator, prompt engineering has two disadvantages: (1) discrete signal (tokens) is not native to express continuous signal (personality score); (2) the generated text is inducive reasoning from knowledge trained on internet, may not reflect true data of the interested population. 

$\bullet$ Tested with Gemma2-2B-instruct and Llama3-8B-instruct, prompt template in Supplmental Information. Prompt engineer to have these LLM generating text at continuous value. E.g.: \emph{``...The score of Extraversion ranges from 1.0 to 5.0, with -3.0 is Very High Introversion, 0.0 is Neutral and 3.0 is Very High Extraversion. Write 10 examples of illustrating the Extraversion score of -1.5...''}

$\bullet$ Results show that: 
(1) there are cases where prompt engineering fail in interpolate the sentiments of middle values, such as -1.5. For extraversion, -1.5 shows high extraversion, hard to dishtinguish with 0.0/1.5/3.0. Figure {} shows annotated by Claude 3.5 Sonnet, shows confusion in judging levels -1.5/0.0/1.5.
(2) the generated text, especially for smaller model Gemma2-2B-it is stereotype, repetitive, based on the Big 5 personality test items.
}



In this paper, the version of Gemma-2B used is the base model, containing 18 transformers layers, 8 attention heads, 2048 hidden dimensions. In total, our proposed model has 2.5 billions trainable parameters, with 2,506,172,416 parameters are from the original Gemma model and additional 55,296 parameters are from the added transformation matrix for 17 layers. 

Notice that although in this work, we tested our methods with Gemma, GPT-2, and Llama models, our proposed modification can be used for most modern text generative models, Mistral \cite{jiang2023mistral}, XLNet~\cite{yang2020xlnet}, BART~\cite{lewis-etal-2020-bart}, and T5~\cite{raffel2020t5}. These models are built upon the transformer~\cite{vaswani2017attention} building block, and hence, can be modified in a straightforward manner with our proposed approac.



% Regarding PsychGenerator's performance, we find that there's room for improvement. Errors made by the model can be categorized into two types:
% (1) The generated text might not always highly illustrate the input personality vector. For example, when prompting PsychGenerator to generate text for Low Openness, the results ``I wish I could be home in the next hour.'' or ``I just want to see my mom.' might not clearly reflect the underlying construct. Another example is when generating text for Low Conscientiousness, ``I like to listen to the radio''. This might be due to the characteristics of social media posts having limited length of one or a few short sentences, which might be too short to illustrate the distinctive language corresponding to the underlying traits.
% (2) Although Gemma is a well-trained text generative model, it still experiences some shortcomings regarding the quality of the generated text, such as sometimes contradicting themselves, losing coherence, or containing non-sequitur sentences. These errors might have cascaded into PsychGenerator. 
% Our model still occasionally generates text that is not logically sound, even though it generates relevant words that reflect the input personality. 
% For example, the text generated for High Agreeableness is ``it was a great day!i had a lot of fun.i went to church, i got to talk to some new friends, i got to see a few friends, and i even got to meet a new friend!.'' which seems to reflect the author being friendly and good with people, and the sentence is correct grammatically, but the flow is not smooth, e.g. ''new friend(s)'' are repeated not in an reasonable order.
% When generating text for Low Agreeableness, the sample ``the f*** is the point of having an asshole if you're going to be an asshole?.'' does seem to reflect the underlying construct through the words usage, but the whole sentence semantic is vague. 



Others have leveraged GPT-2 for the study of personality by fitting to the questions used in a personality test, highlighting \textit{question-specific} language~\cite{gpt2quesionnaire}. 
In contrast, PsychAdapter's model highlights what distinguishes \textit{people} with particular traits. 



%{\color{blue}
Besides having human expert to annotate the generated text by PsychAdapter. We also experiment with automatic annotation using LLM model Claude 3.5 Sonnet from Anthropic. This would be helpful for annotating heavy workloads for extensive experiments that require too much human exports resources. The usage of strong large language model, such as OpenAI's GPT or Anthropic's Claude, have been studied and used in many research \cite{zheng2024judging, tan2024large, goel2023llms, he-etal-2024-annollm} and show its usefulness in variety of annotating tasks. Particularly, the work \cite{zheng2024judging} reveals that strong LLM such as GPT-4 can match both the controlled and crowdsourced human preferences well, with agreement up  80\% - the same level of agreement between human jugdes. For our experiment, we have Claude LLM to do the exact task of human expert, to read generated text from PsychAdapter, unknown about the psychology levels where the text are generated from, and match them with the correct intended levels. The prompt template for LLM is included in Supplemental Information. Our findings indicate that annotation by LLM achieves high accuracy of up to 93.5\% for Big Five personality (compared to 89.6\% by human annotators) and 100\% Mental Health (compared to 96.6\% by human annotators). We also find that LLM annotator has a high average agreement with average agreement with two human evaluators of 89.17\% - the same level of agreement between two human evaluators of 89.1\%. Extensive details comparing LLM annotator and human annotators' evaluations are reported in Supplemental Information. Hence, in subsequent subsections, we utilize LLM for annotating PsychAdapter's text in extensive experiments requiring large amount of human expert labor works.
%}


% Indeed, the work \cite{safdari2023personality} attempts to do this by adding an integer value to the prompt from 1 to 9 to specify the personality level. However, this approach limits at working only integer values for each personality dimension. Our method, on the other hand, can reflect arbitrary float values of multiple dimensions.





